DeepRA: Predicting Joint Damage From Radiographs Using CNN with Attention

Joint damage in Rheumatoid Arthritis (RA) is assessed by manually inspecting and grading radiographs of hands and feet. This is a tedious task which requires trained experts whose subjective assessment leads to low inter-rater agreement. An algorithm which can automatically predict the joint level damage in hands and feet can help optimize this process, which will eventually aid the doctors in better patient care and research. In this paper, we propose a two-staged approach which amalgamates object detection and convolution neural networks with attention which can efficiently and accurately predict the overall and joint level narrowing and erosion from patients radiographs. This approach has been evaluated on hands and feet radiographs of patients suffering from RA and has achieved a weighted root mean squared error (RMSE) of 1.358 and 1.404 in predicting joint level narrowing and erosion Sharp van der Heijde (SvH) scores which is 31% and 19% improvement with respect to the baseline SvH scores, respectively. The proposed approach achieved a weighted absolute error of 1.456 in predicting the overall damage in hands and feet radiographs for the patients which is a 79% improvement as compared to the baseline. Our method also provides an inherent capability to provide explanations for model predictions using attention weights, which is essential given the black box nature of deep learning models. The proposed approach was developed during the RA2 Dream Challenge hosted by Dream Challenges and secured 4th and 8th position in predicting overall and joint level narrowing and erosion SvH scores from radiographs.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

